The classical skeleton of open quantum chaotic maps

We have studied two complementary decoherence measures purity and fidelity for a generic diffusive noise in two different chaotic systems (the baker and the cat maps). For both quantities, we have found classical structures in quantum mechanics - the scar functions - that are specially stable when subjected to environmental perturbations. We show that these quantum states constructed on classical invariants are the most robust significant quantum distributions in generic dissipative maps.

==> Highlights2.txt <==
> A study of two decoherence measures, purity and fidelity, for a generic diffusive noise in two different chaotic maps.

> we have found that the scar functions are specially stable when subjected to environmental perturbations.

> we show: scar functions represent the stable classical skeleton of the map eigenstates against environmental perturbations.

